Modelling kNN-CDFs of biased tracers in redshift space using hybrid Lagrangian bias expansion

Higher-order statistics are becoming increasingly useful in clustering studies of the large-scale structure (LSS) of the universe. The kNN-CDFs are one such higher-order statistic, sensitive to all N-point correlations and easy to compute on data. Utilising their statistical gains for cosmological inference requires modelling them accurately for the tracer of interest. We use the hybrid Lagrangian bias expansion to enable this modelling in redshift space, building and validating the pipeline on Quijote simulations. We show that the kNN-CDFs of a luminous red galaxy (LRG)-like sample can be modelled down to scales as small as r = 10 Mpc/h, with the minimum reliable scale increasing with nearest-neighbour order. Moreover, the model parameters inferred from the kNN-CDFs also describe the galaxy power spectrum P(k), indicating model consistency across the two statistics and the feasibility of combining them. Fisher forecasts for galaxy auto clustering show that combining P(k) and kNN-CDFs improves constraints on all parameters relative to either statistic alone. Relative to P(k), the constraints on $b_3$ improve the most, while those on $\sigma_8$ and $\Omega_m$ improve by factors of 3.5 and 1.7, respectively. Including galaxy-matter cross clustering alongside galaxy auto clustering further improves the Fisher constraints from both P(k) and kNN-CDFs, with their combination yielding the tightest constraints overall. Relative to P(k), the largest improvement from this combination is found for $b_2$, while the constraints on $\sigma_8$ and $\Omega_m$ improve by factors of 4.2 and 1.7, respectively. These results demonstrate the applicability of the hybrid Lagrangian bias framework to model the kNN-CDFs of biased tracers in redshift space, and the potential of combining higher-order and two-point statistics to extract cosmological information.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
